Ensembles of Generative Adversarial Networks for Disconnected Data

Most current computer vision datasets are composed of disconnected sets, such as images from different classes. We prove that distributions of this type of data cannot be represented with a continuous generative network without error. They can be represented in two ways: With an ensemble of networks or with a single network with truncated latent space. We show that ensembles are more desirable than truncated distributions in practice. We construct a regularized optimization problem that establishes the relationship between a single continuous GAN, an ensemble of GANs, conditional GANs, and Gaussian Mixture GANs. This regularization can be computed efficiently, and we show empirically that our framework has a performance sweet spot which can be found with hyperparameter tuning. This ensemble framework allows better performance than a single continuous GAN or cGAN while maintaining fewer total parameters.

==> csv/FID/WGAN_baseline.csv <==
x, y
0, 443.4035421979534
100, 145.56290899388068
200, 140.39509707168168
300, 148.4740064502762
400, 171.48750104470818
500, 182.49606944616207
600, 179.94678226165945
700, 177.37444119673168
800, 176.56959293308796
900, 175.811344603561
999, 168.98536152268403

==> csv/FID/WGAN_cgan.csv <==
x, y
0, 328.0075076684821
100, 241.88391474148264
200, 221.44694492504735
300, 201.70131066721683
400, 185.62759575134606
500, 169.51903071229634
600, 158.0948902434386
700, 160.9688095296458
800, 158.27863989247504
900, 156.6852966451625
999, 161.91875865316695

==> csv/FID/WGAN_equi_mixture.csv <==
x, y
0, 433.6580756958975
100, 265.35183163810166
200, 227.55728686114458
300, 197.59683139423802
400, 177.60144498742181
500, 165.32868771346563
600, 154.41473426414353
700, 150.83987564100136
800, 148.30442916413165
900, 146.0529364470176
999, 146.27049091784136

==> csv/FID/WGAN_equi_mixture_lambda001.csv <==
x, y
0, 404.8329260353609
100, 241.29208255580266
200, 186.11024107558956
300, 158.9091535925665
400, 146.2051629591815
500, 139.59975161057832
600, 140.25843984330203
700, 134.17927356266767
800, 135.4087162081252
900, 132.50962698411723
999, 131.39257506902652

==> csv/FID/WGAN_equi_mixture_lambda01.csv <==
x, y
0, 443.75204445482495
100, 253.64861371178216
200, 226.43415506225068
300, 201.3058719779542
400, 197.87488071992198
500, 185.05496251708178
600, 170.09507735600397
700, 165.0101471640046
800, 158.65086814212322
900, 155.84450988957065
999, 156.26638314374782

==> csv/FID/WGAN_fullmixture.csv <==
x, y
0, 410.3288284847212
100, 145.34943568947085
200, 116.54155693610068
300, 98.87036426434304
400, 95.45299571045734
500, 90.77376306027963
600, 92.01204082381565
700, 93.68626817957897
800, 97.80507340403369
900, 95.75815010457092
999, 94.93827619844137

==> csv/GOoF/WGAN_baseline.csv <==
x, y, yerr
0, 0.30597565, 0.01114933044478104
100, 0.11630739, 0.010287927761313523
200, 0.11676369, 0.010191341997447218
300, 0.11444503, 0.010036501773047971
400, 0.112505846, 0.00991490633176109
500, 0.107823096, 0.009151171612443186
600, 0.10640318, 0.008988459195738274
700, 0.101913735, 0.008538745576984317
800, 0.09891922, 0.008410011457780754
900, 0.0939158, 0.007885364451756484
999, 0.09165835, 0.007385707401270833

==> csv/GOoF/WGAN_cgan.csv <==
x, y, yerr
0, 0.3135053, 0.012245154271778623
100, 0.11175945, 0.009557139870906454
200, 0.11205993, 0.009617060825015332
300, 0.111578904, 0.009788494138018454
400, 0.11048568, 0.009582405358520231
500, 0.11004302, 0.009747419592369577
600, 0.108750895, 0.009848123197373689
700, 0.099219725, 0.007896916427017365
800, 0.09401978, 0.007754197113464051
900, 0.08891133, 0.0064964004349338834
999, 0.08849017, 0.006011578346003315

==> csv/GOoF/WGAN_equi_mixture.csv <==
x, y, yerr
0, 0.29347077, 0.011655217792381819
100, 0.09646617, 0.007743910529061566
200, 0.07479963, 0.005444890588623192
300, 0.06386506, 0.004051251684992797
400, 0.06183062, 0.0037413760732623843
500, 0.05967752, 0.003463368633822095
600, 0.05701991, 0.003240762183777838
700, 0.056542102, 0.00306623612080946
800, 0.05595751, 0.003023440296401964
900, 0.05635532, 0.0029616535268879194
999, 0.05575192, 0.003004216991818879

==> csv/GOoF/WGAN_equi_mixture_lambda001.csv <==
x, y, yerr
0, 0.2957527, 0.012804000746282464
100, 0.07646253, 0.005669612058104544
200, 0.059330583, 0.003432322824998499
300, 0.05331968, 0.0027393657185115967
400, 0.051637348, 0.0026409832026532687
500, 0.05156167, 0.002462048018919047
600, 0.05195599, 0.0025180182755294277
700, 0.05233171, 0.0023567821408644932
800, 0.05175526, 0.002665901831898552
900, 0.052755803, 0.002562141435841081
999, 0.05250968, 0.0023440994146518308

==> csv/GOoF/WGAN_equi_mixture_lambda01.csv <==
x, y, yerr
0, 0.295385, 0.012034808767677029
100, 0.10842143, 0.007306983391729054
200, 0.10203819, 0.0057884467825739805
300, 0.10301819, 0.00534812954890556
400, 0.09637758, 0.004508993693314849
500, 0.09553629, 0.00416007644799978
600, 0.095385455, 0.004069843829455582
700, 0.09565734, 0.004422355145807717
800, 0.09588276, 0.004506196502805328
900, 0.098484516, 0.004918934565863844
999, 0.09918556, 0.0047769497198402325

==> csv/GOoF/WGAN_fullmixture.csv <==
x, y, yerr
0, 0.30157003, 0.012306486784976742
100, 0.085055016, 0.00777790399150802
200, 0.05679143, 0.004614699648943754
300, 0.05040397, 0.0037651202212586766
400, 0.048541006, 0.0035514020480509278
500, 0.047412477, 0.003397536224163317
600, 0.046932913, 0.0034323272045675406
700, 0.04704355, 0.0034099828102573063
800, 0.046009183, 0.0034118283902933393
900, 0.04473013, 0.0032152260960515234
999, 0.044199366, 0.0032548346974274355

==> csv/PR/WGAN_baseline.csv <==
x, R, P
0, 0.0, 0.0
100, 0.151, 0.471
200, 0.168, 0.472
300, 0.143, 0.477
400, 0.103, 0.431
500, 0.104, 0.413
600, 0.104, 0.463
700, 0.107, 0.424
800, 0.119, 0.437
900, 0.12, 0.441
999, 0.137, 0.431

==> csv/PR/WGAN_cgan.csv <==
x, R, P
0, 0.0, 0.0
100, 0.004, 0.068
200, 0.028, 0.137
300, 0.065, 0.212
400, 0.076, 0.32
500, 0.105, 0.364
600, 0.144, 0.448
700, 0.096, 0.4
800, 0.093, 0.44
900, 0.137, 0.411
999, 0.138, 0.368

==> csv/PR/WGAN_equi_mixture.csv <==
x, R, P
0, 0.0, 0.0
100, 0.073, 0.127
200, 0.098, 0.165
300, 0.167, 0.242
400, 0.231, 0.322
500, 0.243, 0.366
600, 0.262, 0.435
700, 0.268, 0.452
800, 0.294, 0.484
900, 0.295, 0.502
999, 0.334, 0.497

==> csv/PR/WGAN_equi_mixture_lambda001.csv <==
x, R, P
0, 0.0, 0.0
100, 0.038, 0.144
200, 0.157, 0.268
300, 0.193, 0.38
400, 0.254, 0.474
500, 0.272, 0.519
600, 0.245, 0.504
700, 0.317, 0.564
800, 0.299, 0.542
900, 0.314, 0.543
999, 0.328, 0.554

==> csv/PR/WGAN_equi_mixture_lambda01.csv <==
x, R, P
0, 0.0, 0.0
100, 0.006, 0.109
200, 0.016, 0.133
300, 0.049, 0.24
400, 0.063, 0.296
500, 0.105, 0.302
600, 0.132, 0.411
700, 0.142, 0.432
800, 0.143, 0.432
900, 0.176, 0.449
999, 0.188, 0.416

==> csv/PR/WGAN_fullmixture.csv <==
x, R, P
0, 0.0, 0.0
100, 0.298, 0.49
200, 0.427, 0.635
300, 0.549, 0.709
400, 0.603, 0.719
500, 0.636, 0.753
600, 0.67, 0.752
700, 0.626, 0.747
800, 0.588, 0.745
900, 0.568, 0.77
999, 0.593, 0.761
